Fairness Scheduling in User-Centric Cell-Free Massive MIMO Wireless Networks

We consider a user-centric cell-free massive MIMO wireless network with $L$ remote radio units, each with $M$ antennas, serving $K_{\rm tot}$ user equipments (UEs). Most of the literature considers the regime $LM \gg K_{\rm tot}$, where the $K$ UEs are active on each time-frequency slot, and evaluates the system performance in terms of ergodic rates. In this paper, we take a quite different viewpoint. We observe that the regime of $LM \gg K_{\rm tot}$ corresponds to a lightly loaded system with low sum spectral efficiency (SE). In contrast, in most relevant scenarios, the number of UEs is much larger than the total number of antennas, but users are not all active at the same time. To achieve high sum SE and handle $K_{\rm tot} \gg ML$, users must be scheduled over the time-frequency resource. The number of active users $K_{\rm act} \leq K_{\rm tot}$ must be chosen such that: 1) the network operates close to its maximum SE; 2) the active user set must be chosen dynamically over time in order to enforce fairness in terms of per-user time-averaged throughput rates. The fairness scheduling problem is formulated as the maximization of a concave componentwise non-decreasing network utility function of the per-user rates. Intermittent user activity imposes slot-by-slot coding/decoding which prevents the achievability of ergodic rates. Hence, we model the per-slot service rates using information outage probability. To obtain a tractable problem, we make a decoupling assumption on the CDF of the instantaneous mutual information seen at each UE $k$ receiver. We approximately enforce this condition with a conflict graph that prevents the simultaneous scheduling of users with large pilot contamination and propose an adaptive scheme for instantaneous service rate scheduling. Overall, the proposed dynamic scheduling is robust to system model uncertainties and can be easily implemented in practice.

==> Ikdistribution.csv <==
Var1,Var2
0.973816424593137,0
1.40191418741188,0.0033333333333333
1.44217701672435,0.00666666666666671
1.44907421681479,0.01
1.47143840689657,0.0133333333333333
1.47831039102831,0.0166666666666667
1.57478760857,0.02
1.57813713476996,0.0233333333333333
1.60090658361471,0.0266666666666666
1.65922017774564,0.03
1.6796123040824,0.0333333333333333
1.68182821985704,0.0366666666666666
1.70262019914681,0.04
1.70298522612353,0.0433333333333333
1.72984270258876,0.0466666666666666
1.75710835982931,0.05
1.77302412494185,0.0533333333333333
1.81538857063998,0.0566666666666666
1.82805987031476,0.0600000000000001
1.86525776034216,0.0633333333333334
1.90496937689153,0.0666666666666667
1.91743576896567,0.07
1.92356514507652,0.0733333333333334
1.93779996410551,0.0766666666666667
1.9401836911107,0.08
1.94835939896907,0.0833333333333334
1.95374098327658,0.0866666666666667
1.95377735693336,0.09
1.97216627372145,0.0933333333333334
1.97879853830759,0.0966666666666667
1.98210327472859,0.1
1.99770282404887,0.103333333333333
2.00390699867458,0.106666666666667
2.00394033817988,0.11
2.01450950757451,0.113333333333333
2.014782626723,0.116666666666667
2.02025677917513,0.12
2.03543362432657,0.123333333333333
2.03914957655726,0.126666666666667
2.04039207119773,0.13
2.05454755610652,0.133333333333333
2.0586136441404,0.136666666666667
2.06565947372879,0.14
2.07619966556145,0.143333333333333
2.08364282003541,0.146666666666667
2.09556622849593,0.15
2.11271733736135,0.153333333333333
2.12630195133436,0.156666666666667
2.14955011515367,0.16
2.15259949120397,0.163333333333333
2.17707695762673,0.166666666666667
2.18446677163897,0.17
2.1871023655785,0.173333333333333
2.19103013078697,0.176666666666667
2.20023601247247,0.18
2.20168033725193,0.183333333333333
2.21312908397837,0.186666666666667
2.2237034095402,0.19
2.22449234786455,0.193333333333333
2.22853938098166,0.196666666666667
2.22998210929175,0.2
2.2345714143975,0.203333333333333
2.23688003861233,0.206666666666667
2.23732267593967,0.21
2.24073779305236,0.213333333333333
2.24107838426149,0.216666666666667
2.24308851481714,0.22
2.2512626506419,0.223333333333333
2.27168835256695,0.226666666666667
2.27363323389137,0.23
2.27965760192209,0.233333333333333
2.29105402609531,0.236666666666667
2.29561615991426,0.24
2.29705478784501,0.243333333333333
2.30826171163342,0.246666666666667
2.31520580393329,0.25
2.31800658331797,0.253333333333333
2.31890188576075,0.256666666666667
2.32164667962895,0.26
2.32294762122427,0.263333333333333
2.33082246360179,0.266666666666667
2.33692080840665,0.27
2.3398647269466,0.273333333333333
2.34505663334396,0.276666666666667
2.35327636810868,0.28
2.36571655801791,0.283333333333333
2.37140752555325,0.286666666666667
2.37565561377185,0.29
2.37569899711117,0.293333333333333
2.39410295980616,0.296666666666667
2.3956076682867,0.3
2.41043212440341,0.303333333333333
2.4202124965927,0.306666666666667
2.42180706772498,0.31
2.42898028364264,0.313333333333333
2.43418223028883,0.316666666666667
2.43507478400427,0.32
2.43953926186017,0.323333333333333
2.44295875185844,0.326666666666667
2.44499514352541,0.33
2.44554018690826,0.333333333333333
2.44582353186485,0.336666666666667
2.44875124246769,0.34
2.46556008780784,0.343333333333333
2.46591099829704,0.346666666666667
2.46593167869063,0.35
2.50155499267128,0.353333333333333
2.51334226610282,0.356666666666667
2.51812358362777,0.36
2.51922356330253,0.363333333333333
2.52773919311782,0.366666666666667
2.53141037583828,0.37
2.54456330659198,0.373333333333333
2.54472581389288,0.376666666666667
2.54580309385605,0.38
2.55899440275559,0.383333333333333
2.56262022725818,0.386666666666667
2.56478584805136,0.39
2.57578990328669,0.393333333333333
2.57660202906012,0.396666666666667
2.58214724870377,0.4
2.58253995864171,0.403333333333333
2.59302789882557,0.406666666666667
2.59653419168787,0.41
2.60666937461907,0.413333333333333
2.6143686104931,0.416666666666667
2.62740849022137,0.42
2.62926606239957,0.423333333333333
2.63383750963498,0.426666666666667
2.63711918671758,0.43
2.63778748670685,0.433333333333333
2.64099383800488,0.436666666666667
2.64974336980434,0.44
2.6607351191314,0.443333333333333
2.67256165368685,0.446666666666667
2.6988670402712,0.45
2.7010096005754,0.453333333333333
2.70255969244869,0.456666666666667
2.70326350150206,0.46
2.71348870971166,0.463333333333333
2.7267933240616,0.466666666666667
2.7270783775948,0.47
2.73203221486647,0.473333333333333
2.73242380068432,0.476666666666667
2.73255309363545,0.48
2.74685341065977,0.483333333333333
2.75200125420492,0.486666666666667
2.75388896031482,0.49
2.75706367678332,0.493333333333333
2.7606491174793,0.496666666666667
2.76237229305355,0.5
2.77249368148786,0.503333333333333
2.77655954865504,0.506666666666667
2.79132781628654,0.51
2.80039682015999,0.513333333333333
2.80709319364679,0.516666666666667
2.81080815043671,0.52
2.82292966953749,0.523333333333333
2.82664597765091,0.526666666666667
2.8339461304539,0.53
2.84245868240742,0.533333333333333
2.85265410308274,0.536666666666667
2.85380140272125,0.54
2.85901959411785,0.543333333333333
2.86286556527397,0.546666666666667
2.87284632498176,0.55
2.87292490829368,0.553333333333333
2.87396281257814,0.556666666666667
2.87589224741831,0.56
2.87610842006519,0.563333333333333
2.88544222913728,0.566666666666667
2.89269535487158,0.57
2.89884440993694,0.573333333333333
2.90683027345433,0.576666666666667
2.91271229477026,0.58
2.91307623641457,0.583333333333333
2.92626587055644,0.586666666666667
2.92658090978249,0.59
2.92795255301948,0.593333333333333
2.9359655378093,0.596666666666667
2.93977857254554,0.6
2.94167154134406,0.603333333333333
2.94816824963214,0.606666666666667
2.9487617520983,0.61
2.95128573354023,0.613333333333333
2.95798138956631,0.616666666666667
2.96353779813683,0.62
2.96472511172654,0.623333333333333
2.9663642379452,0.626666666666667
2.9812585839846,0.63
2.98300469033327,0.633333333333333
2.98944208659676,0.636666666666667
2.99452351433448,0.64
3.00241760153832,0.643333333333333
3.0035327043034,0.646666666666667
3.00977837174583,0.65
3.02161054605433,0.653333333333333
3.03091545706508,0.656666666666667
3.03547513982905,0.66
3.04467190132067,0.663333333333333
3.05823218750873,0.666666666666667
3.06005740153342,0.67
3.07575775135484,0.673333333333333
3.07973985213181,0.676666666666667
3.07975834320155,0.68
3.08410984896468,0.683333333333333
3.08416175107437,0.686666666666667
3.10613218371709,0.69
3.10835892450502,0.693333333333333
3.11999751490285,0.696666666666667
3.13666849837646,0.7
3.14106287417374,0.703333333333333
3.1456901502818,0.706666666666667
3.18073284736992,0.71
3.2093706569246,0.713333333333333
3.21494837491016,0.716666666666667
3.21896426827971,0.72
3.23680974901526,0.723333333333333
3.24373290846345,0.726666666666667
3.2607978866949,0.73
3.26170690857577,0.733333333333333
3.26848895887245,0.736666666666667
3.27160840845346,0.74
3.27335340894003,0.743333333333333
3.27888160446911,0.746666666666667
3.28306532563739,0.75
3.28681283559556,0.753333333333333
3.28795093014736,0.756666666666667
3.29456081094835,0.76
3.30671693987301,0.763333333333333
3.31136219767129,0.766666666666667
3.32079734008142,0.77
3.33057954898858,0.773333333333333
3.33231896177412,0.776666666666667
3.34459089891698,0.78
3.3493292886482,0.783333333333333
3.35778074241114,0.786666666666667
3.35911489936031,0.79
3.36003544195126,0.793333333333333
3.36018621592701,0.796666666666667
3.37037810427374,0.8
3.37608115520401,0.803333333333333
3.38827188295444,0.806666666666667
3.39286644353202,0.81
3.39593326254048,0.813333333333333
3.40478511796849,0.816666666666667
3.40739139293049,0.82
3.41493864143379,0.823333333333333
3.41590130502678,0.826666666666667
3.42426462818838,0.83
3.43079754054445,0.833333333333333
3.44170931035498,0.836666666666667
3.44188483861745,0.84
3.44568059539964,0.843333333333333
3.45887794325404,0.846666666666667
3.46957272197343,0.85
3.47693295839606,0.853333333333333
3.50817398645299,0.856666666666667
3.51615469613571,0.86
3.51765814477179,0.863333333333333
3.51805229814376,0.866666666666667
3.52088872869686,0.87
3.58184107205133,0.873333333333333
3.58506979065369,0.876666666666667
3.65160893146362,0.88
3.69210376944852,0.883333333333333
3.69509926194837,0.886666666666667
3.70200458067527,0.89
3.70685808271383,0.893333333333333
3.71423674078671,0.896666666666667
3.71712881473024,0.9
3.73222158670011,0.903333333333333
3.73601297338658,0.906666666666667
3.75845376188165,0.91
3.76923098309119,0.913333333333333
3.8124965761779,0.916666666666667
3.81501385026634,0.92
3.83835922604764,0.923333333333333
3.86608728333159,0.926666666666667
3.87272657707765,0.93
3.8766093388924,0.933333333333333
3.88907830263416,0.936666666666667
3.89437103320176,0.94
3.90512363238381,0.943333333333333
3.92028147725792,0.946666666666667
3.9410587253893,0.95
3.95057270699876,0.953333333333333
3.99029575606238,0.956666666666667
4.03733812799482,0.96
4.0419792024463,0.963333333333333
4.05116448032082,0.966666666666667
4.11515817455937,0.97
4.19920588583414,0.973333333333333
4.24464256773703,0.976666666666667
4.26858006460812,0.98
4.42233524311986,0.983333333333333
4.44336150050642,0.986666666666667
4.46103454735283,0.99
4.54337040606186,0.993333333333333
4.57631196854451,0.996666666666667


==> csvs/data_mut_info_wideband_F1.csv <==
-Inf,0
0.541826919821296,0
0.541826919821296,0.01
1.29734686508342,0.01
1.29734686508342,0.02
1.55414370667975,0.02
1.55414370667975,0.03
1.60341339708398,0.03
1.60341339708398,0.04
1.70024582263805,0.04
1.70024582263805,0.05
1.80139316249735,0.05
1.80139316249735,0.06
1.83554892444801,0.06
1.83554892444801,0.07
1.85089387652162,0.07
1.85089387652162,0.08
1.86746688945559,0.08
1.86746688945559,0.09
1.91418514038989,0.09
1.91418514038989,0.1
1.98098169249154,0.1
1.98098169249154,0.11
2.02488018382045,0.11
2.02488018382045,0.12
2.03347218993973,0.12
2.03347218993973,0.13
2.07036293870814,0.13
2.07036293870814,0.14
2.10207286291793,0.14
2.10207286291793,0.15
2.15882488351148,0.15
2.15882488351148,0.16
2.29089339579428,0.16
2.29089339579428,0.17
2.29568372063533,0.17
2.29568372063533,0.18
2.30742173632305,0.18
2.30742173632305,0.19
2.35089013836903,0.19
2.35089013836903,0.2
2.38572499282222,0.2
2.38572499282222,0.21
2.39005117215963,0.21
2.39005117215963,0.22
2.44772958242111,0.22
2.44772958242111,0.23
2.46220890912345,0.23
2.46220890912345,0.24
2.48888868127909,0.24
2.48888868127909,0.25
2.54531350353699,0.25
2.54531350353699,0.26
2.55354547806707,0.26
2.55354547806707,0.27
2.55916296369168,0.27
2.55916296369168,0.28
2.57047532388453,0.28
2.57047532388453,0.29
2.68786814099967,0.29
2.68786814099967,0.3
2.74349471246691,0.3
2.74349471246691,0.31
2.75433039815138,0.31
2.75433039815138,0.32
2.75633298867126,0.32
2.75633298867126,0.33
2.7780011437787,0.33
2.7780011437787,0.34
2.8230397859743,0.34
2.8230397859743,0.35
2.8248994674109,0.35
2.8248994674109,0.36
2.87987890546238,0.36
2.87987890546238,0.37
2.89317489393353,0.37
2.89317489393353,0.38
2.91623655741382,0.38
2.91623655741382,0.39
3.01818789661335,0.39
3.01818789661335,0.4
3.01946421275534,0.4
3.01946421275534,0.41
3.02422342201431,0.41
3.02422342201431,0.42
3.06228912676556,0.42
3.06228912676556,0.43
3.07651182704002,0.43
3.07651182704002,0.44
3.11857781193264,0.44
3.11857781193264,0.45
3.14213320947767,0.45
3.14213320947767,0.46
3.1853509375727,0.46
3.1853509375727,0.47
3.18895540606833,0.47
3.18895540606833,0.48
3.21358608995974,0.48
3.21358608995974,0.49
3.2138458727576,0.49
3.2138458727576,0.5
3.28681536761755,0.5
3.28681536761755,0.51
3.34182459454237,0.51
3.34182459454237,0.52
3.36760073909671,0.52
3.36760073909671,0.53
3.53144592648295,0.53
3.53144592648295,0.54
3.57783083301541,0.54
3.57783083301541,0.55
3.65586880375981,0.55
3.65586880375981,0.56
3.66532081998348,0.56
3.66532081998348,0.57
3.6824693654421,0.57
3.6824693654421,0.58
3.71584038494492,0.58
3.71584038494492,0.59
3.81131194134008,0.59
3.81131194134008,0.6
3.824093657582,0.6
3.824093657582,0.61
3.82824024182275,0.61
3.82824024182275,0.62
3.84819394856346,0.62
3.84819394856346,0.63
3.86480614024415,0.63
3.86480614024415,0.64
3.88136930798908,0.64
3.88136930798908,0.65
3.92679561316774,0.65
3.92679561316774,0.66
3.94910700790142,0.66
3.94910700790142,0.67
3.98055158806476,0.67
3.98055158806476,0.68
3.99015362603855,0.68
3.99015362603855,0.69
4.0106611213846,0.69
4.0106611213846,0.7
4.01796647926092,0.7
4.01796647926092,0.71
4.14770529899447,0.71
4.14770529899447,0.72
4.18356772457284,0.72
4.18356772457284,0.73
4.25023179617939,0.73
4.25023179617939,0.74
4.29654104308184,0.74
4.29654104308184,0.75
4.34631067346407,0.75
4.34631067346407,0.76
4.37835722279448,0.76
4.37835722279448,0.77
4.4597353023671,0.77
4.4597353023671,0.78
4.68780616892979,0.78
4.68780616892979,0.79
4.71241099512921,0.79
4.71241099512921,0.8
4.77363126934807,0.8
4.77363126934807,0.81
4.8286432581174,0.81
4.8286432581174,0.82
4.83762415342359,0.82
4.83762415342359,0.83
4.87693051877495,0.83
4.87693051877495,0.84
4.8834955406627,0.84
4.8834955406627,0.85
4.95175712295067,0.85
4.95175712295067,0.86
5.05863299455179,0.86
5.05863299455179,0.87
5.06751745116172,0.87
5.06751745116172,0.88
5.07207614947149,0.88
5.07207614947149,0.89
5.21420890890566,0.89
5.21420890890566,0.9
5.25047307282032,0.9
5.25047307282032,0.91
5.31148094529736,0.91
5.31148094529736,0.92
5.31490743195876,0.92
5.31490743195876,0.93
5.4659819712414,0.93
5.4659819712414,0.94
5.46989355584423,0.94
5.46989355584423,0.95
5.48259816762247,0.95
5.48259816762247,0.96
5.52975179756228,0.96
5.52975179756228,0.97
5.69561665050963,0.97
5.69561665050963,0.98
6.52498609333336,0.98
6.52498609333336,0.99
8.23430128839212,0.99
8.23430128839212,1
Inf,1


==> csvs/data_mut_info_wideband_F10.csv <==
-Inf,0
2.12074922132784,0
2.12074922132784,0.01
2.26106474744049,0.01
2.26106474744049,0.02
2.29067337839937,0.02
2.29067337839937,0.03
2.32128249804338,0.03
2.32128249804338,0.04
2.32548805805522,0.04
2.32548805805522,0.05
2.35502543551385,0.05
2.35502543551385,0.06
2.42968088178866,0.06
2.42968088178866,0.07
2.44793844869857,0.07
2.44793844869857,0.08
2.48760230507381,0.08
2.48760230507381,0.09
2.50344439318193,0.09
2.50344439318193,0.1
2.50480809806185,0.1
2.50480809806185,0.11
2.52807470093419,0.11
2.52807470093419,0.12
2.58140842276729,0.12
2.58140842276729,0.13
2.62060846835538,0.13
2.62060846835538,0.14
2.64913592577195,0.14
2.64913592577195,0.15
2.71197519836181,0.15
2.71197519836181,0.16
2.72864342546839,0.16
2.72864342546839,0.17
2.7734001706646,0.17
2.7734001706646,0.18
2.77738652448166,0.18
2.77738652448166,0.19
2.81809809002588,0.19
2.81809809002588,0.2
2.82767441919794,0.2
2.82767441919794,0.21
2.82999655277872,0.21
2.82999655277872,0.22
2.84589017435631,0.22
2.84589017435631,0.23
2.89000619144079,0.23
2.89000619144079,0.24
2.89150565202142,0.24
2.89150565202142,0.25
2.91723405726881,0.25
2.91723405726881,0.26
2.96685012439656,0.26
2.96685012439656,0.27
2.96748222075333,0.27
2.96748222075333,0.28
2.97155658169437,0.28
2.97155658169437,0.29
3.03767782457994,0.29
3.03767782457994,0.3
3.064888548422,0.3
3.064888548422,0.31
3.06969302373059,0.31
3.06969302373059,0.32
3.08856414996504,0.32
3.08856414996504,0.33
3.09063380229236,0.33
3.09063380229236,0.34
3.10645021610935,0.34
3.10645021610935,0.35
3.11089159357097,0.35
3.11089159357097,0.36
3.12445151426676,0.36
3.12445151426676,0.37
3.13394895557536,0.37
3.13394895557536,0.38
3.13885867299349,0.38
3.13885867299349,0.39
3.14051033817633,0.39
3.14051033817633,0.4
3.15217823491525,0.4
3.15217823491525,0.41
3.16928480844868,0.41
3.16928480844868,0.42
3.19084480550783,0.42
3.19084480550783,0.43
3.19544771420073,0.43
3.19544771420073,0.44
3.1962933438782,0.44
3.1962933438782,0.45
3.19771310720012,0.45
3.19771310720012,0.46
3.25459919893242,0.46
3.25459919893242,0.47
3.25459989486558,0.47
3.25459989486558,0.48
3.2720057632948,0.48
3.2720057632948,0.49
3.2999190711197,0.49
3.2999190711197,0.5
3.30478024343122,0.5
3.30478024343122,0.51
3.32050838866022,0.51
3.32050838866022,0.52
3.3438223558142,0.52
3.3438223558142,0.53
3.37349560032415,0.53
3.37349560032415,0.54
3.3890701291751,0.54
3.3890701291751,0.55
3.40374465721337,0.55
3.40374465721337,0.56
3.42098700613708,0.56
3.42098700613708,0.57
3.44988154848875,0.57
3.44988154848875,0.58
3.46043368046348,0.58
3.46043368046348,0.59
3.50653775725857,0.59
3.50653775725857,0.6
3.53836919309357,0.6
3.53836919309357,0.61
3.54127182001131,0.61
3.54127182001131,0.62
3.5530689440245,0.62
3.5530689440245,0.63
3.55394292045866,0.63
3.55394292045866,0.64
3.59646797856265,0.64
3.59646797856265,0.65
3.60571303700468,0.65
3.60571303700468,0.66
3.62825146159521,0.66
3.62825146159521,0.67
3.67299379333724,0.67
3.67299379333724,0.68
3.68437678265934,0.68
3.68437678265934,0.69
3.70360054926287,0.69
3.70360054926287,0.7
3.70487806511504,0.7
3.70487806511504,0.71
3.71119332938745,0.71
3.71119332938745,0.72
3.71546570568074,0.72
3.71546570568074,0.73
3.72003742799302,0.73
3.72003742799302,0.74
3.72735318935805,0.74
3.72735318935805,0.75
3.78751376254808,0.75
3.78751376254808,0.76
3.81895645247963,0.76
3.81895645247963,0.77
3.84450706665628,0.77
3.84450706665628,0.78
3.86513274159861,0.78
3.86513274159861,0.79
3.89834213327083,0.79
3.89834213327083,0.8
3.96748776032978,0.8
3.96748776032978,0.81
3.97881068480839,0.81
3.97881068480839,0.82
4.00751439344602,0.82
4.00751439344602,0.83
4.12210558875618,0.83
4.12210558875618,0.84
4.15460903618727,0.84
4.15460903618727,0.85
4.19595740932562,0.85
4.19595740932562,0.86
4.23487550773858,0.86
4.23487550773858,0.87
4.24404804249739,0.87
4.24404804249739,0.88
4.26105853431184,0.88
4.26105853431184,0.89
4.29323283064299,0.89
4.29323283064299,0.9
4.31347326187508,0.9
4.31347326187508,0.91
4.44994131910574,0.91
4.44994131910574,0.92
4.55711551325424,0.92
4.55711551325424,0.93
4.60408140152144,0.93
4.60408140152144,0.94
4.67921444060033,0.94
4.67921444060033,0.95
4.76903835589551,0.95
4.76903835589551,0.96
4.89414018275239,0.96
4.89414018275239,0.97
5.03115730887889,0.97
5.03115730887889,0.98
5.06979275933231,0.98
5.06979275933231,0.99
6.59271425413452,0.99
6.59271425413452,1
Inf,1


==> csvs/data_mut_info_wideband_F5.csv <==
-Inf,0
1.84042571742328,0
1.84042571742328,0.01
2.03487791818039,0.01
2.03487791818039,0.02
2.07486500283764,0.02
2.07486500283764,0.03
2.11104791371297,0.03
2.11104791371297,0.04
2.17587379134728,0.04
2.17587379134728,0.05
2.20014297511936,0.05
2.20014297511936,0.06
2.20376505405383,0.06
2.20376505405383,0.07
2.21282443349423,0.07
2.21282443349423,0.08
2.2326129047434,0.08
2.2326129047434,0.09
2.33940391079316,0.09
2.33940391079316,0.1
2.36183359943886,0.1
2.36183359943886,0.11
2.37189761964176,0.11
2.37189761964176,0.12
2.38547112476679,0.12
2.38547112476679,0.13
2.45691432825762,0.13
2.45691432825762,0.14
2.55839440000644,0.14
2.55839440000644,0.15
2.57909948102529,0.15
2.57909948102529,0.16
2.61671425657803,0.16
2.61671425657803,0.17
2.64040649179849,0.17
2.64040649179849,0.18
2.69497097003992,0.18
2.69497097003992,0.19
2.69687322106545,0.19
2.69687322106545,0.2
2.74645029832448,0.2
2.74645029832448,0.21
2.76368110918603,0.21
2.76368110918603,0.22
2.77363333126878,0.22
2.77363333126878,0.23
2.78287323243889,0.23
2.78287323243889,0.24
2.80284419876033,0.24
2.80284419876033,0.25
2.82619721178615,0.25
2.82619721178615,0.26
2.83838622514366,0.26
2.83838622514366,0.27
2.86141864666079,0.27
2.86141864666079,0.28
2.86925803926975,0.28
2.86925803926975,0.29
2.90976731432242,0.29
2.90976731432242,0.3
2.9383602795611,0.3
2.9383602795611,0.31
2.9410438051038,0.31
2.9410438051038,0.32
2.9479237427286,0.32
2.9479237427286,0.33
2.97024612936936,0.33
2.97024612936936,0.34
2.97597031654776,0.34
2.97597031654776,0.35
2.9961010345415,0.35
2.9961010345415,0.36
3.00585982879147,0.36
3.00585982879147,0.37
3.01269347366962,0.37
3.01269347366962,0.38
3.03621960885706,0.38
3.03621960885706,0.39
3.05543724803135,0.39
3.05543724803135,0.4
3.05907854681475,0.4
3.05907854681475,0.41
3.06815844197645,0.41
3.06815844197645,0.42
3.07355657765368,0.42
3.07355657765368,0.43
3.07585536069782,0.43
3.07585536069782,0.44
3.08551569478078,0.44
3.08551569478078,0.45
3.10536168494013,0.45
3.10536168494013,0.46
3.13133071352677,0.46
3.13133071352677,0.47
3.13139322363084,0.47
3.13139322363084,0.48
3.15676845027838,0.48
3.15676845027838,0.49
3.17297035763782,0.49
3.17297035763782,0.5
3.20132128060104,0.5
3.20132128060104,0.51
3.27003920505995,0.51
3.27003920505995,0.52
3.2896306171694,0.52
3.2896306171694,0.53
3.29230543574056,0.53
3.29230543574056,0.54
3.29905660532345,0.54
3.29905660532345,0.55
3.30851101284558,0.55
3.30851101284558,0.56
3.33465418770629,0.56
3.33465418770629,0.57
3.34936451787984,0.57
3.34936451787984,0.58
3.34962280644591,0.58
3.34962280644591,0.59
3.3781376341018,0.59
3.3781376341018,0.6
3.3868076634213,0.6
3.3868076634213,0.61
3.46907648900322,0.61
3.46907648900322,0.62
3.47626308918663,0.62
3.47626308918663,0.63
3.47819839873432,0.63
3.47819839873432,0.64
3.47978324713351,0.64
3.47978324713351,0.65
3.51310923152621,0.65
3.51310923152621,0.66
3.51907890074359,0.66
3.51907890074359,0.67
3.54270202604222,0.67
3.54270202604222,0.68
3.60268257638171,0.68
3.60268257638171,0.69
3.62012103069587,0.69
3.62012103069587,0.7
3.63232756293536,0.7
3.63232756293536,0.71
3.64138607024034,0.71
3.64138607024034,0.72
3.6499343185337,0.72
3.6499343185337,0.73
3.72343778069815,0.73
3.72343778069815,0.74
3.73081696536992,0.74
3.73081696536992,0.75
3.7547474497054,0.75
3.7547474497054,0.76
3.77906034061438,0.76
3.77906034061438,0.77
3.78733458311106,0.77
3.78733458311106,0.78
3.78969834013522,0.78
3.78969834013522,0.79
3.80200011471751,0.79
3.80200011471751,0.8
3.8025620564493,0.8
3.8025620564493,0.81
3.90506443017817,0.81
3.90506443017817,0.82
3.92527674140965,0.82
3.92527674140965,0.83
3.9462232583845,0.83
3.9462232583845,0.84
4.03970217812909,0.84
4.03970217812909,0.85
4.03994922873588,0.85
4.03994922873588,0.86
4.07134979315911,0.86
4.07134979315911,0.87
4.16208488491649,0.87
4.16208488491649,0.88
4.17552060087954,0.88
4.17552060087954,0.89
4.25794263101881,0.89
4.25794263101881,0.9
4.30735240557547,0.9
4.30735240557547,0.91
4.41598131912494,0.91
4.41598131912494,0.92
4.41784863972551,0.92
4.41784863972551,0.93
4.49327279139011,0.93
4.49327279139011,0.94
4.55915017483388,0.94
4.55915017483388,0.95
4.90738082625063,0.95
4.90738082625063,0.96
4.9275126961836,0.96
4.9275126961836,0.97
4.96471529364925,0.97
4.96471529364925,0.98
5.48737449970841,0.98
5.48737449970841,0.99
6.22666463792099,0.99
6.22666463792099,1
Inf,1

